BUILDA: A Thermal Building Data Generation Framework for Transfer Learning

Transfer learning (TL) can improve data-driven modeling of building thermal dynamics. Therefore, many new TL research areas emerge in the field, such as selecting the right source model for TL. However, these research directions require massive amounts of thermal building data which is lacking presently. Neither public datasets nor existing data generators meet the needs of TL research in terms of data quality and quantity. Moreover, existing data generation approaches typically require expert knowledge in building simulation. We present BuilDa, a thermal building data generation framework for producing synthetic data of adequate quality and quantity for TL research. The framework does not require profound building simulation knowledge to generate large volumes of data. BuilDa uses a single-zone Modelica model that is exported as a Functional Mock-up Unit (FMU) and simulated in Python. We demonstrate BuilDa by generating data and utilizing it for pretraining and fine-tuning TL models.

==> readme.txt <==
SCS proceedings Latex style

The SCS proceedings style is usually adapted each year for different conferences. Thus you have to make sure that you are using the style for the current year.

The style comprises the following files which you should never change:

scsproc.sty
scsproc.bst
scspaperproc.cls

Note that the copyright notice *must* be properly set by the author. In case there are any questions about this, please contact your respective conference or symposium chair.

